Debiasing Piecewise Deterministic Markov Process samplers using couplings

Monte Carlo methods -- such as Markov chain Monte Carlo (MCMC) and piecewise deterministic Markov process (PDMP) samplers -- provide asymptotically exact estimators of expectations under a target distribution. There is growing interest in alternatives to this asymptotic regime, in particular in constructing estimators that are exact in the limit of an infinite amount of computing processors, rather than in the limit of an infinite number of Markov iterations. In particular, Jacob et al. (2020) introduced coupled MCMC estimators to remove the non-asymptotic bias, resulting in MCMC estimators that can be embarrassingly parallelised. In this work, we extend the estimators of Jacob et al. (2020) to the continuous-time context and derive couplings for the bouncy, the boomerang and the coordinate samplers. Some preliminary empirical results are included that demonstrate the reasonable scaling of our method with the dimension of the target.

==> cs-illustration.tikz <==
\tikzset{
pattern size/.store in=\mcSize, 
pattern size = 5pt,
pattern thickness/.store in=\mcThickness, 
pattern thickness = 0.3pt,
pattern radius/.store in=\mcRadius, 
pattern radius = 1pt}
\makeatletter
\pgfutil@ifundefined{pgf@pattern@name@_nr7dzz74l}{
\pgfdeclarepatternformonly[\mcThickness,\mcSize]{_nr7dzz74l}
{\pgfqpoint{0pt}{0pt}}
{\pgfpoint{\mcSize+\mcThickness}{\mcSize+\mcThickness}}
{\pgfpoint{\mcSize}{\mcSize}}
{
\pgfsetcolor{\tikz@pattern@color}
\pgfsetlinewidth{\mcThickness}
\pgfpathmoveto{\pgfqpoint{0pt}{0pt}}
\pgfpathlineto{\pgfpoint{\mcSize+\mcThickness}{\mcSize+\mcThickness}}
\pgfusepath{stroke}
}}
\makeatother
\tikzset{every picture/.style={line width=0.75pt}} %

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]

\draw [color={rgb, 255:red, 74; green, 86; blue, 226 }  ,draw opacity=1 ][line width=1.5]    (154,200) -- (220,200) ;
\draw [shift={(224,200)}, rotate = 180] [fill={rgb, 255:red, 74; green, 86; blue, 226 }  ,fill opacity=1 ][line width=0.08]  [draw opacity=0] (11.61,-5.58) -- (0,0) -- (11.61,5.58) -- cycle    ;
\draw [shift={(154,200)}, rotate = 0] [color={rgb, 255:red, 74; green, 86; blue, 226 }  ,draw opacity=1 ][fill={rgb, 255:red, 74; green, 86; blue, 226 }  ,fill opacity=1 ][line width=1.5]      (0, 0) circle [x radius= 4.36, y radius= 4.36]   ;
\draw [color={rgb, 255:red, 235; green, 149; blue, 0 }  ,draw opacity=1 ][line width=1.5]    (444,200) -- (380,200) ;
\draw [shift={(376,200)}, rotate = 360] [fill={rgb, 255:red, 235; green, 149; blue, 0 }  ,fill opacity=1 ][line width=0.08]  [draw opacity=0] (11.61,-5.58) -- (0,0) -- (11.61,5.58) -- cycle    ;
\draw [shift={(444,200)}, rotate = 180] [color={rgb, 255:red, 235; green, 149; blue, 0 }  ,draw opacity=1 ][fill={rgb, 255:red, 235; green, 149; blue, 0 }  ,fill opacity=1 ][line width=1.5]      (0, 0) circle [x radius= 4.36, y radius= 4.36]   ;
\draw  [pattern=_nr7dzz74l,pattern size=6pt,pattern thickness=0.75pt,pattern radius=0pt, pattern color={rgb, 255:red, 0; green, 0; blue, 0}] (224,150.17) -- (376,150.17) -- (376,250.17) -- (224,250.17) -- cycle ;

\draw (134,178.4) node [anchor=north west][inner sep=0.75pt]    {$x^{1}$};
\draw (449,179.4) node [anchor=north west][inner sep=0.75pt]    {$x^{2}$};
\draw (211,176.4) node [anchor=north west][inner sep=0.75pt]    {$v^{1}$};
\draw (379,176.4) node [anchor=north west][inner sep=0.75pt]    {$v^{2}$};

\draw   (224, 200) circle [x radius= 5, y radius= 5]   ;
\draw   (376, 200) circle [x radius= 5, y radius= 5]   ;
\end{tikzpicture}

